Scalability and Fragility in Bounded-Degree Consensus Networks

We investigate the performance of linear consensus algorithms subject to a scaling of the underlying network size. Specifically, we model networked systems with $n^{\text{th}}$ order integrator dynamics over families of undirected, weighted graphs with bounded nodal degrees. In such networks, the algebraic connectivity affects convergence rates, sensitivity, and, for high-order consensus ($n \ge 3$), stability properties. This connectivity scales unfavorably in network size, except in expander families, where consensus performs well regardless of network size. We show, however, that consensus over expander families is fragile to a grounding of the network (resulting in leader-follower consensus). We show that grounding may deteriorate system performance by orders of magnitude in large networks, or cause instability in high-order consensus. Our results, which we illustrate through simulations, also point to a fundamental limitation to the scalability of consensus networks with leaders, which does not apply to leaderless networks.

==> figures/consensusdata2.txt <==
2	9	4	3
4	20	8	4
6	34	13	7
8	49	18	10
10	66	25	14
12	85	32	18
14	106	39	22
16	127	47	27
18	150	56	32
20	175	65	37
22	200	74	42
24	227	84	48
26	255	94	54
28	283	105	60
30	313	116	66
32	344	127	73
34	376	139	80
36	408	151	87
38	442	163	94
40	476	176	101
